New Implementation of an Equation-of-Motion Coupled-Cluster Damped-Response Framework with Illustrative Applications to Resonant Inelastic X-ray Scattering

We present an implementation of a damped response framework for calculating resonant inelastic X-ray scattering (RIXS) at the equation-of-motion coupled cluster singles and doubles (CCSD) and second-order approximate coupled cluster singles and doubles (CC2) levels of theory in the open-source program $e^T$. This framework lays the foundation for future extension to higher excitation methods (notably, the coupled cluster singles and doubles with perturbative triples, CC3) and to multilevel approaches. Our implementation adopts a fully relaxed ground state, and different variants of the core-valence separation projection technique to address convergence issues. Illustrative results are compared with those obtained within the frozen-core core-valence separated approach, available in Q-Chem, as well as with experiment. The performance of the CC2 method is evaluated in comparison with that of CCSD. It is found that, while the CC2 method is noticeably inferior to CCSD for X-ray absorption spectra, the quality of the CC2 RIXS spectra is often comparable to that of the CCSD level of theory, when the same valence excited states are probed. Finally, we present preliminary RIXS results for a solvated molecule in aqueous solution.

==> SI_Geometries_and_Basis_sets.txt <==
Geometry of H2O determined from experimental parameters given in Angstrom

           O     0.000000000000     0.000000000000     0.000000000000        
           H     0.756690223738    -0.585891838297     0.000000000000       
           H    -0.756690223738    -0.585891838297     0.000000000000     

Basis used for H2O: 6-311++G** basis with additional Rydberg functions on O in eT format

****
H     0
S   3   1.00
     33.86500                0.0254938
      5.094790               0.190373
      1.158790               0.852161
S   1   1.00
      0.325840               1.000000
S   1   1.00
      0.102741               1.000000
S   1   1.00
      0.0360000              1.0000000
P   1   1.00
      0.750                  1.000000
****
O     0   
S   6   1.00
   8588.500                  0.00189515
   1297.230                  0.0143859
    299.2960                 0.0707320
     87.37710                0.2400010
     25.67890                0.5947970
      3.740040               0.2808020
SP   3   1.00
     42.11750                0.113889               0.0365114
      9.628370               0.920811               0.237153
      2.853320              -0.00327447             0.819702
SP   1   1.00
      0.905661               1.000000               1.000000
SP   1   1.00
      0.255611               1.000000               1.000000
SP   1   1.00
      0.0845000              1.0000000              1.0000000
D   1   1.00
      1.292                  1.000000
S   1   1.00
      0.0058583805           1.000000
S   1   1.00
      0.0033459739           1.000000
S   1   1.00
      0.0020484225           1.000000
P   1   1.00
      0.0099882106           1.000000
P   1   1.00
      0.0056893607           1.000000
P   1   1.00
      0.0034756797           1.000000
****

Geometry of CH3OH optimized at the MP2/cc-pCVTZ level of theory given in Angstrom

        C    -0.046496000000     0.660458000000     0.000000000000        
        O    -0.046496000000    -0.755349000000     0.000000000000        
        H    -1.084194000000     0.974061000000     0.000000000000        
        H     0.867053000000    -1.044140000000     0.000000000000        
        H     0.434040000000     1.075063000000     0.885955000000        
        H     0.434040000000     1.075063000000    -0.885955000000 

Geometry of H2S determined from experimental parameters given in Angstrom

        S     0.000000000000     0.000000000000     0.000000000000
        H     0.961928000000     0.927141000000     0.000000000000
        H    -0.961928000000     0.927141000000     0.000000000000 

Geometry of Para-nitro-aniline, taken from Nanda and Krylov (J. Chem. Phys., 2020, 153, 141104), given in Angstrom

 C 0.0000000000 0.0000000000 0.7153356937
 C 1.2195927633 0.0000000000 0.0255507248
 C 1.2182354930 0.0000000000 -1.3699791187
 C 0.0000000000 0.0000000000 -2.0937199737
 C -1.2182354930 0.0000000000 -1.3699791187
 C -1.2195927633 0.0000000000 0.0255507248
 H 2.1553754221 0.0000000000 0.5869226624
 H 2.1689860113 0.0000000000 -1.9130375835
 H -2.1689860113 0.0000000000 -1.9130375835
 H -2.1553754221 0.0000000000 0.5869226624
 N 0.0000000000 0.0000000000 -3.4666053646
 N 0.0000000000 0.0000000000 2.1848883212
 O -1.0841264669 0.0000000000 2.7496493313
 O 1.0841264669 0.0000000000 2.7496493313
 H -0.8656098383 0.0000000000 -3.9833468735
 H 0.8656098383 0.0000000000 -3.9833468735

Geometry of Imidazole optimized at the MP2/cc-pCVTZ level of theory given in Angstrom

        N    -0.000000000000     1.099119000000    -0.000000000000
        N    -0.737166000000    -0.988233000000     0.000000000000
        C    -1.086139000000     0.283038000000    -0.000000000000
        C     1.113483000000     0.304839000000     0.000000000000
        C     0.632181000000    -0.980639000000     0.000000000000
        H    -0.011890000000     2.102842000000    -0.000000000000
        H    -2.091912000000     0.662041000000    -0.000000000000
        H     2.107723000000     0.708934000000     0.000000000000
        H     1.199092000000    -1.893448000000     0.000000000000

Geometry of Pyridine optimized at the MP2/cc-pCVTZ level of theory given in Angstrom

        N    -1.199787000000     0.756514000000    -0.000000000000
        C     1.168569000000    -0.737077000000     0.000000000000
        C    -1.214844000000    -0.580128000000    -0.000000000000
        C    -0.068612000000    -1.364965000000    -0.000000000000
        C     1.202280000000     0.650257000000     0.000000000000
        C    -0.000000000000     1.346133000000     0.000000000000
        H     2.082445000000    -1.312980000000     0.000000000000
        H     2.138511000000     1.188332000000     0.000000000000
        H    -0.004177000000     2.427937000000    -0.000000000000
        H    -0.149869000000    -2.441510000000    -0.000000000000
        H    -2.192759000000    -1.042694000000    -0.000000000000

Basis used for pyridine: 6-311++G** basis with additional Rydberg functions on N in eT format

****
H     0
S   3   1.00
     33.86500                0.0254938
      5.094790               0.190373
      1.158790               0.852161
S   1   1.00
      0.325840               1.000000
S   1   1.00
      0.102741               1.000000
S   1   1.00
      0.0360000              1.0000000
P   1   1.00
      0.750                  1.000000
****
C     0
S   6   1.00
   4563.240                  0.00196665
    682.0240                 0.0152306
    154.9730                 0.0761269
     44.45530                0.2608010
     13.02900                0.6164620
      1.827730               0.2210060
SP   3   1.00
     20.96420                0.114660               0.0402487
      4.803310               0.919999               0.237594
      1.459330              -0.00303068             0.815854
SP   1   1.00
      0.4834560              1.000000               1.000000
SP   1   1.00
      0.1455850              1.000000               1.000000
SP   1   1.00
      0.0438000              1.0000000              1.0000000
D   1   1.00
      0.626                  1.000000
****
N     0
S   6   1.00
   6293.480                  0.00196979
    949.0440                 0.0149613
    218.7760                 0.0735006
     63.69160                0.2489370
     18.82820                0.6024600
      2.720230               0.2562020
SP   3   1.00
     30.63310                0.111906               0.0383119
      7.026140               0.921666               0.237403
      2.112050              -0.00256919             0.817592
SP   1   1.00
      0.684009               1.000000               1.000000
SP   1   1.00
      0.200878               1.000000               1.000000
SP   1   1.00
      0.0639000              1.0000000              1.0000000
D   1   1.00
      0.913                  1.000000
S   1   1.00
      0.0112533427           1.0000000000
S   1   1.00
      0.0058583805           1.0000000000
S   1   1.00
        0.0033459739         1.0000000000
S   1   1.00
        0.0020484225         1.0000000000
P   1   1.00
        0.0192542060         1.0000000000
P   1   1.00
        0.0099882106         1.0000000000
P   1   1.00
        0.0056893607         1.0000000000
P   1   1.00
        0.0034756797         1.0000000000
D   1   1.00
        0.0274456919         1.0000000000
D   1   1.00
        0.0142043987         1.0000000000
D   1   1.00
        0.0080765930         1.0000000000
D   1   1.00
        0.0049271863         1.0000000000
****
O     0
S   6   1.00
   8588.500                  0.00189515
   1297.230                  0.0143859
    299.2960                 0.0707320
     87.37710                0.2400010
     25.67890                0.5947970
      3.740040               0.2808020
SP   3   1.00
     42.11750                0.113889               0.0365114
      9.628370               0.920811               0.237153
      2.853320              -0.00327447             0.819702
SP   1   1.00
      0.905661               1.000000               1.000000
SP   1   1.00
      0.255611               1.000000               1.000000
SP   1   1.00
      0.0845000              1.0000000              1.0000000
D   1   1.00
      1.292                  1.000000
****

